REFRAMED: Towards Realistic Audio Description Generation for Movies

Audio Description (AD) is a verbal narration of key visual content in videos, enabling access for visually impaired audiences. Unlike standard video captioning, AD is a structured editorial task: descriptions must be inserted into gaps in dialogue and must convey only what is needed to understand the narrative being told. However, existing approaches formulate AD generation in an artificial setting where both the content and timing of descriptions are pre-specified, reducing the task to clip-level captioning. They further rely on noisy transcription and alignment pipelines, and lack the rich parallel data required for modeling narrative context. We introduce a new formulation of AD generation in which models must jointly decide what to describe and when to do it. To support this, we present REFRAMED, a high-quality dataset of 2,023 videos that span 3,302 scenes from 206 movies, with professional AD transcripts (both American and British versions), professional subtitles and aligned screenplays. We also provide a manually curated challenge set that pairs full movies with multiple AD references, together with evaluation protocols that leverage dialogue gaps and multi-reference comparisons. Experiments with state-of-the-art AD systems and multimodal LLMs show that they outperform trivial baselines but fall far short of expert human performance. Our dataset and benchmark establish a new foundation for research on video understanding.

==> data/speedup.dat <==
0.9193	3
0.9194	0
0.9195	0
0.9196	0
0.9197	0
0.9198	0
0.9199	0
0.9200	0
0.9201	0
0.9202	0
0.9203	0
0.9204	0
0.9205	0
0.9206	0
0.9207	0
0.9208	0
0.9209	0
0.9210	0
0.9211	0
0.9212	0
0.9213	0
0.9214	0
0.9215	0
0.9216	0
0.9217	0
0.9218	0
0.9219	0
0.9220	0
0.9221	0
0.9222	0
0.9223	0
0.9224	0
0.9225	0
0.9226	0
0.9227	0
0.9228	0
0.9229	0
0.9230	0
0.9231	0
0.9232	0
0.9233	0
0.9234	0
0.9235	0
0.9236	0
0.9237	0
0.9238	0
0.9239	0
0.9240	0
0.9241	0
0.9242	0
0.9243	0
0.9244	0
0.9245	0
0.9246	0
0.9247	0
0.9248	0
0.9249	0
0.9250	0
0.9251	0
0.9252	0
0.9253	0
0.9254	0
0.9255	0
0.9256	0
0.9257	0
0.9258	0
0.9259	0
0.9260	0
0.9261	0
0.9262	0
0.9263	0
0.9264	0
0.9265	0
0.9266	0
0.9267	0
0.9268	0
0.9269	0
0.9270	0
0.9271	0
0.9272	0
0.9273	0
0.9274	0
0.9275	0
0.9276	0
0.9277	0
0.9278	0
0.9279	0
0.9280	6
0.9281	0
0.9282	0
0.9283	0
0.9284	0
0.9285	0
0.9286	0
0.9287	0
0.9288	0
0.9289	0
0.9290	0
0.9291	0
0.9292	6
0.9293	0
0.9294	0
0.9295	0
0.9296	0
0.9297	0
0.9298	0
0.9299	0
0.9300	0
0.9301	0
0.9302	0
0.9303	0
0.9304	0
0.9305	0
0.9306	0
0.9307	0
0.9308	0
0.9309	0
0.9310	0
0.9311	0
0.9312	0
0.9313	0
0.9314	0
0.9315	0
0.9316	0
0.9317	0
0.9318	0
0.9319	0
0.9320	0
0.9321	0
0.9322	0
0.9323	0
0.9324	0
0.9325	0
0.9326	0
0.9327	0
0.9328	0
0.9329	0
0.9330	0
0.9331	0
0.9332	0
0.9333	0
0.9334	0
0.9335	0
0.9336	0
0.9337	0
0.9338	0
0.9339	0
0.9340	0
0.9341	0
0.9342	0
0.9343	0
0.9344	0
0.9345	0
0.9346	0
0.9347	0
0.9348	0
0.9349	0
0.9350	0
0.9351	0
0.9352	0
0.9353	0
0.9354	0
0.9355	0
0.9356	0
0.9357	0
0.9358	0
0.9359	0
0.9360	0
0.9361	0
0.9362	0
0.9363	0
0.9364	0
0.9365	0
0.9366	0
0.9367	0
0.9368	0
0.9369	0
0.9370	0
0.9371	0
0.9372	0
0.9373	0
0.9374	0
0.9375	0
0.9376	0
0.9377	0
0.9378	0
0.9379	0
0.9380	0
0.9381	0
0.9382	0
0.9383	0
0.9384	0
0.9385	0
0.9386	0
0.9387	0
0.9388	0
0.9389	0
0.9390	0
0.9391	0
0.9392	0
0.9393	0
0.9394	0
0.9395	0
0.9396	0
0.9397	0
0.9398	0
0.9399	9
0.9400	0
0.9401	0
0.9402	0
0.9403	0
0.9404	0
0.9405	0
0.9406	0
0.9407	0
0.9408	0
0.9409	0
0.9410	0
0.9411	0
0.9412	0
0.9413	0
0.9414	0
0.9415	0
0.9416	0
0.9417	9
0.9418	1
0.9419	0
0.9420	0
0.9421	0
0.9422	0
0.9423	0
0.9424	0
0.9425	0
0.9426	0
0.9427	0
0.9428	0
0.9429	0
0.9430	0
0.9431	0
0.9432	0
0.9433	0
0.9434	0
0.9435	0
0.9436	0
0.9437	0
0.9438	0
0.9439	0
0.9440	0
0.9441	0
0.9442	0
0.9443	0
0.9444	0
0.9445	0
0.9446	0
0.9447	0
0.9448	0
0.9449	0
0.9450	0
0.9451	0
0.9452	0
0.9453	0
0.9454	0
0.9455	0
0.9456	0
0.9457	6
0.9458	0
0.9459	0
0.9460	0
0.9461	0
0.9462	0
0.9463	7
0.9464	0
0.9465	0
0.9466	0
0.9467	0
0.9468	7
0.9469	0
0.9470	0
0.9471	0
0.9472	0
0.9473	0
0.9474	4
0.9475	0
0.9476	0
0.9477	0
0.9478	0
0.9479	0
0.9480	0
0.9481	0
0.9482	0
0.9483	0
0.9484	0
0.9485	0
0.9486	0
0.9487	0
0.9488	0
0.9489	0
0.9490	0
0.9491	7
0.9492	0
0.9493	9
0.9494	0
0.9495	0
0.9496	0
0.9497	0
0.9498	0
0.9499	0
0.9500	0
0.9501	0
0.9502	0
0.9503	0
0.9504	5
0.9505	0
0.9506	0
0.9507	0
0.9508	0
0.9509	0
0.9510	1
0.9511	0
0.9512	0
0.9513	16
0.9514	0
0.9515	5
0.9516	0
0.9517	0
0.9518	0
0.9519	0
0.9520	2
0.9521	1
0.9522	0
0.9523	7
0.9524	4
0.9525	1
0.9526	3
0.9527	5
0.9528	0
0.9529	0
0.9530	0
0.9531	0
0.9532	1
0.9533	6
0.9534	2
0.9535	18
0.9536	13
0.9537	13
0.9538	4
0.9539	9
0.9540	14
0.9541	4
0.9542	11
0.9543	25
0.9544	6
0.9545	23
0.9546	23
0.9547	25
0.9548	9
0.9549	31
0.9550	26
0.9551	43
0.9552	26
0.9553	14
0.9554	17
0.9555	30
0.9556	20
0.9557	74
0.9558	28
0.9559	52
0.9560	66
0.9561	32
0.9562	91
0.9563	124
0.9564	154
0.9565	203
0.9566	286
0.9567	1278
0.9568	1745
0.9569	765
0.9570	282
0.9571	173
0.9572	112
0.9573	128
0.9574	109
0.9575	112
0.9576	93
0.9577	78
0.9578	62
0.9579	103
0.9580	105
0.9581	92
0.9582	38
0.9583	92
0.9584	168
0.9585	122
0.9586	224
0.9587	218
0.9588	502
0.9589	1720
0.9590	2997
0.9591	1391
0.9592	576
0.9593	427
0.9594	181
0.9595	138
0.9596	128
0.9597	168
0.9598	106
0.9599	75
0.9600	56
0.9601	55
0.9602	42
0.9603	43
0.9604	31
0.9605	16
0.9606	63
0.9607	7
0.9608	74
0.9609	32
0.9610	27
0.9611	11
0.9612	8
0.9613	34
0.9614	11
0.9615	16
0.9616	18
0.9617	17
0.9618	22
0.9619	6
0.9620	1
0.9621	22
0.9622	2
0.9623	9
0.9624	0
0.9625	1
0.9626	4
0.9627	0
0.9628	16
0.9629	23
0.9630	6
0.9631	36
0.9632	3
0.9633	29
0.9634	4
0.9635	23
0.9636	1
0.9637	4
0.9638	3
0.9639	0
0.9640	0
0.9641	9
0.9642	3
0.9643	2
0.9644	0
0.9645	6
0.9646	11
0.9647	39
0.9648	6
0.9649	31
0.9650	14
0.9651	0
0.9652	0
0.9653	0
0.9654	0
0.9655	0
0.9656	0
0.9657	0
0.9658	0
0.9659	0
0.9660	0
0.9661	4
0.9662	0
0.9663	0
0.9664	0
0.9665	10
0.9666	0
0.9667	0
0.9668	0
0.9669	4
0.9670	1
0.9671	0
0.9672	5
0.9673	19
0.9674	10
0.9675	0
0.9676	0
0.9677	0
0.9678	0
0.9679	5
0.9680	0
0.9681	0
0.9682	0
0.9683	0
0.9684	0
0.9685	0
0.9686	0
0.9687	0
0.9688	0
0.9689	0
0.9690	0
0.9691	2
0.9692	0
0.9693	0
0.9694	0
0.9695	0
0.9696	1
0.9697	0
0.9698	0
0.9699	0
0.9700	0
0.9701	0
0.9702	0
0.9703	0
0.9704	0
0.9705	0
0.9706	0
0.9707	0
0.9708	0
0.9709	0
0.9710	0
0.9711	4
0.9712	0
0.9713	0
0.9714	0
0.9715	0
0.9716	0
0.9717	0
0.9718	1
0.9719	0
0.9720	0
0.9721	2
0.9722	0
0.9723	0
0.9724	1
0.9725	0
0.9726	0
0.9727	0
0.9728	0
0.9729	5
0.9730	0
0.9731	0
0.9732	0
0.9733	0
0.9734	0
0.9735	1
0.9736	0
0.9737	22
0.9738	1
0.9739	0
0.9740	0
0.9741	0
0.9742	0
0.9743	0
0.9744	0
0.9745	0
0.9746	0
0.9747	0
0.9748	0
0.9749	1
0.9750	0
0.9751	0
0.9752	0
0.9753	2
0.9754	1
0.9755	0
0.9756	0
0.9757	0
0.9758	0
0.9759	0
0.9760	0
0.9761	0
0.9762	0
0.9763	0
0.9764	0
0.9765	0
0.9766	0
0.9767	0
0.9768	0
0.9769	0
0.9770	0
0.9771	2
0.9772	0
0.9773	0
0.9774	0
0.9775	0
0.9776	0
0.9777	0
0.9778	0
0.9779	0
0.9780	0
0.9781	0
0.9782	0
0.9783	0
0.9784	0
0.9785	0
0.9786	0
0.9787	0
0.9788	0
0.9789	0
0.9790	0
0.9791	0
0.9792	0
0.9793	0
0.9794	0
0.9795	0
0.9796	0
0.9797	0
0.9798	2
0.9799	0
0.9800	0
0.9801	0
0.9802	0
0.9803	0
0.9804	0
0.9805	0
0.9806	0
0.9807	0
0.9808	0
0.9809	0
0.9810	0
0.9811	0
0.9812	0
0.9813	0
0.9814	0
0.9815	0
0.9816	0
0.9817	0
0.9818	0
0.9819	3
0.9820	0
0.9821	0
0.9822	0
0.9823	0
0.9824	1
0.9825	0
0.9826	0
0.9827	0
0.9828	0
0.9829	0
0.9830	0
0.9831	0
0.9832	0
0.9833	0
0.9834	0
0.9835	0
0.9836	0
0.9837	0
0.9838	0
0.9839	0
0.9840	0
0.9841	1
0.9842	0
0.9843	0
0.9844	0
0.9845	0
0.9846	0
0.9847	0
0.9848	0
0.9849	0
0.9850	0
0.9851	0
0.9852	0
0.9853	0
0.9854	0
0.9855	0
0.9856	0
0.9857	0
0.9858	0
0.9859	0
0.9860	0
0.9861	0
0.9862	0
0.9863	0
0.9864	0
0.9865	0
0.9866	0
0.9867	5
0.9868	0
0.9869	0
0.9870	0
0.9871	0
0.9872	0
0.9873	4
0.9874	0
0.9875	0
0.9876	0
0.9877	0
0.9878	0
0.9879	0
0.9880	2
0.9881	0
0.9882	0
0.9883	0
0.9884	0
0.9885	0
0.9886	0
0.9887	0
0.9888	0
0.9889	6
0.9890	0
0.9891	0
0.9892	0
0.9893	0
0.9894	0
0.9895	0
0.9896	0
0.9897	0
0.9898	1
0.9899	0
0.9900	15
0.9901	0
0.9902	0
0.9903	0
0.9904	0
0.9905	0
0.9906	0
0.9907	0
0.9908	5
0.9909	2
0.9910	0
0.9911	0
0.9912	0
0.9913	1
0.9914	0
0.9915	0
0.9916	19
0.9917	0
0.9918	0
0.9919	0
0.9920	3
0.9921	5
0.9922	8
0.9923	0
0.9924	0
0.9925	0
0.9926	0
0.9927	20
0.9928	0
0.9929	0
0.9930	6
0.9931	4
0.9932	9
0.9933	8
0.9934	0
0.9935	1
0.9936	0
0.9937	0
0.9938	0
0.9939	0
0.9940	0
0.9941	0
0.9942	0
0.9943	1
0.9944	0
0.9945	0
0.9946	0
0.9947	4
0.9948	0
0.9949	0
0.9950	3
0.9951	0
0.9952	0
0.9953	11
0.9954	0
0.9955	0
0.9956	1
0.9957	0
0.9958	0
0.9959	0
0.9960	13
0.9961	1
0.9962	2
0.9963	5
0.9964	0
0.9965	3
0.9966	0
0.9967	0
0.9968	0
0.9969	2
0.9970	4
0.9971	13
0.9972	6
0.9973	7
0.9974	0
0.9975	22
0.9976	31
0.9977	16
0.9978	21
0.9979	26
0.9980	43
0.9981	24
0.9982	2
0.9983	7
0.9984	9
0.9985	32
0.9986	19
0.9987	29
0.9988	21
0.9989	89
0.9990	38
0.9991	45
0.9992	28
0.9993	44
0.9994	112
0.9995	133
0.9996	170
0.9997	227
0.9998	453
0.9999	1432
1.0000	12028
1.0001	694
1.0002	519
1.0003	508
1.0004	462
1.0005	597
1.0006	290
1.0007	186
1.0008	137
1.0009	60
1.0010	103
1.0011	75
1.0012	19
1.0013	32
1.0014	48
1.0015	21
1.0016	28
1.0017	35
1.0018	8
1.0019	17
1.0020	33
1.0021	6
1.0022	16
1.0023	10
1.0024	18
1.0025	3
1.0026	10
1.0027	11
1.0028	7
1.0029	12
1.0030	12
1.0031	11
1.0032	18
1.0033	9
1.0034	0
1.0035	0
1.0036	14
1.0037	10
1.0038	0
1.0039	4
1.0040	12
1.0041	0
1.0042	0
1.0043	0
1.0044	0
1.0045	0
1.0046	0
1.0047	0
1.0048	0
1.0049	0
1.0050	0
1.0051	0
1.0052	3
1.0053	1
1.0054	0
1.0055	0
1.0056	0
1.0057	0
1.0058	5
1.0059	4
1.0060	2
1.0061	0
1.0062	0
1.0063	0
1.0064	0
1.0065	0
1.0066	0
1.0067	0
1.0068	0
1.0069	0
1.0070	1
1.0071	0
1.0072	1
1.0073	0
1.0074	0
1.0075	0
1.0076	0
1.0077	0
1.0078	0
1.0079	0
1.0080	0
1.0081	0
1.0082	0
1.0083	0
1.0084	0
1.0085	0
1.0086	2
1.0087	0
1.0088	0
1.0089	0
1.0090	0
1.0091	0
1.0092	0
1.0093	1
1.0094	0
1.0095	0
1.0096	0
1.0097	0
1.0098	0
1.0099	0
1.0100	0
1.0101	0
1.0102	0
1.0103	0
1.0104	0
1.0105	0
1.0106	0
1.0107	0
1.0108	0
1.0109	0
1.0110	1
1.0111	0
1.0112	0
1.0113	0
1.0114	0
1.0115	0
1.0116	0
1.0117	0
1.0118	0
1.0119	0
1.0120	0
1.0121	0
1.0122	0
1.0123	0
1.0124	0
1.0125	0
1.0126	0
1.0127	0
1.0128	0
1.0129	0
1.0130	0
1.0131	0
1.0132	0
1.0133	0
1.0134	0
1.0135	0
1.0136	0
1.0137	0
1.0138	0
1.0139	0
1.0140	0
1.0141	0
1.0142	0
1.0143	1
1.0144	0
1.0145	0
1.0146	0
1.0147	0
1.0148	0
1.0149	0
1.0150	0
1.0151	0
1.0152	0
1.0153	0
1.0154	0
1.0155	0
1.0156	0
1.0157	0
1.0158	0
1.0159	0
1.0160	0
1.0161	0
1.0162	0
1.0163	0
1.0164	7
1.0165	0
1.0166	0
1.0167	0
1.0168	0
1.0169	0
1.0170	0
1.0171	10
1.0172	0
1.0173	0
1.0174	0
1.0175	3
1.0176	0
1.0177	0
1.0178	0
1.0179	0
1.0180	0
1.0181	3
1.0182	0
1.0183	0
1.0184	0
1.0185	0
1.0186	0
1.0187	0
1.0188	0
1.0189	0
1.0190	0
1.0191	0
1.0192	0
1.0193	5
1.0194	0
1.0195	0
1.0196	1
1.0197	0
1.0198	0
1.0199	0
1.0200	0
1.0201	0
1.0202	0
1.0203	0
1.0204	0
1.0205	0
1.0206	0
1.0207	0
1.0208	0
1.0209	0
1.0210	0
1.0211	0
1.0212	0
1.0213	0
1.0214	0
1.0215	0
1.0216	0
1.0217	0
1.0218	0
1.0219	0
1.0220	0
1.0221	0
1.0222	0
1.0223	0
1.0224	0
1.0225	0
1.0226	0
1.0227	0
1.0228	0
1.0229	2
1.0230	0
1.0231	0
1.0232	0
1.0233	0
1.0234	0
1.0235	0
1.0236	0
1.0237	0
1.0238	0
1.0239	0
1.0240	0
1.0241	3
1.0242	0
1.0243	0
1.0244	0
1.0245	0
1.0246	0
1.0247	0
1.0248	0
1.0249	0
1.0250	0
1.0251	5
1.0252	0
1.0253	0
1.0254	0
1.0255	0
1.0256	0
1.0257	0
1.0258	0
1.0259	0
1.0260	0
1.0261	0
1.0262	0
1.0263	0
1.0264	0
1.0265	0
1.0266	2
1.0267	0
1.0268	0
1.0269	0
1.0270	0
1.0271	0
1.0272	0
1.0273	0
1.0274	0
1.0275	0
1.0276	6
1.0277	0
1.0278	0
1.0279	11
1.0280	0
1.0281	0
1.0282	0
1.0283	10
1.0284	0
1.0285	0
1.0286	0
1.0287	0
1.0288	0
1.0289	0
1.0290	0
1.0291	0
1.0292	0
1.0293	0
1.0294	0
1.0295	0
1.0296	0
1.0297	0
1.0298	0
1.0299	0
1.0300	0
1.0301	0
1.0302	0
1.0303	0
1.0304	0
1.0305	0
1.0306	0
1.0307	7
1.0308	3
1.0309	0
1.0310	19
1.0311	5
1.0312	4
1.0313	0
1.0314	0
1.0315	0
1.0316	0
1.0317	0
1.0318	0
1.0319	4
1.0320	0
1.0321	0
1.0322	0
1.0323	0
1.0324	0
1.0325	0
1.0326	0
1.0327	0
1.0328	0
1.0329	0
1.0330	0
1.0331	0
1.0332	0
1.0333	0
1.0334	0
1.0335	0
1.0336	0
1.0337	0
1.0338	0
1.0339	0
1.0340	0
1.0341	0
1.0342	0
1.0343	0
1.0344	0
1.0345	0
1.0346	0
1.0347	0
1.0348	0
1.0349	0
1.0350	0
1.0351	0
1.0352	0
1.0353	0
1.0354	0
1.0355	0
1.0356	0
1.0357	0
1.0358	0
1.0359	0
1.0360	0
1.0361	0
1.0362	0
1.0363	0
1.0364	0
1.0365	0
1.0366	0
1.0367	0
1.0368	0
1.0369	0
1.0370	0
1.0371	0
1.0372	0
1.0373	0
1.0374	0
1.0375	0
1.0376	0
1.0377	0
1.0378	0
1.0379	0
1.0380	0
1.0381	0
1.0382	0
1.0383	0
1.0384	0
1.0385	0
1.0386	0
1.0387	0
1.0388	0
1.0389	0
1.0390	0
1.0391	0
1.0392	0
1.0393	0
1.0394	0
1.0395	0
1.0396	0
1.0397	0
1.0398	0
1.0399	0
1.0400	0
1.0401	0
1.0402	0
1.0403	0
1.0404	0
1.0405	0
1.0406	0
1.0407	0
1.0408	0
1.0409	0
1.0410	0
1.0411	0
1.0412	0
1.0413	0
1.0414	0
1.0415	0
1.0416	0
1.0417	0
1.0418	0
1.0419	0
1.0420	0
1.0421	0
1.0422	0
1.0423	0
1.0424	1
1.0425	0
1.0426	0
1.0427	0
1.0428	0
1.0429	0
1.0430	0
1.0431	0
1.0432	0
1.0433	0
1.0434	0
1.0435	0
1.0436	0
1.0437	0
1.0438	0
1.0439	0
1.0440	0
1.0441	0
1.0442	0
1.0443	0
1.0444	0
1.0445	0
1.0446	0
1.0447	0
1.0448	0
1.0449	0
1.0450	0
1.0451	0
1.0452	0
1.0453	0
1.0454	0
1.0455	0
1.0456	0
1.0457	0
1.0458	0
1.0459	0
1.0460	0
1.0461	0
1.0462	0
1.0463	0
1.0464	0
1.0465	0
1.0466	0
1.0467	0
1.0468	0
1.0469	0
1.0470	0
1.0471	0
1.0472	0
1.0473	0
1.0474	0
1.0475	0
1.0476	0
1.0477	0
1.0478	0
1.0479	0
1.0480	0
1.0481	7
1.0482	0
1.0483	0
1.0484	0
1.0485	0
1.0486	0
1.0487	0
1.0488	0
1.0489	0
1.0490	0
1.0491	0
1.0492	0
1.0493	0
1.0494	0
1.0495	0
1.0496	0
1.0497	0
1.0498	0
1.0499	0
1.0500	0
1.0501	0
1.0502	0
1.0503	0
1.0504	0
1.0505	0
1.0506	0
1.0507	0
1.0508	0
1.0509	0
1.0510	0
1.0511	0
1.0512	0
1.0513	0
1.0514	0
1.0515	0
1.0516	0
1.0517	0
1.0518	0
1.0519	0
1.0520	0
1.0521	0
1.0522	0
1.0523	0
1.0524	0
1.0525	0
1.0526	0
1.0527	0
1.0528	0
1.0529	0
1.0530	0
1.0531	0
1.0532	0
1.0533	0
1.0534	0
1.0535	0
1.0536	0
1.0537	0
1.0538	0
1.0539	0
1.0540	0
1.0541	0
1.0542	0
1.0543	0
1.0544	0
1.0545	0
1.0546	0
1.0547	0
1.0548	0
1.0549	0
1.0550	0
1.0551	0
1.0552	0
1.0553	0
1.0554	0
1.0555	0
1.0556	0
1.0557	0
1.0558	0
1.0559	0
1.0560	0
1.0561	0
1.0562	0
1.0563	0
1.0564	0
1.0565	0
1.0566	0
1.0567	0
1.0568	0
1.0569	0
1.0570	0
1.0571	0
1.0572	0
1.0573	0
1.0574	0
1.0575	0
1.0576	0
1.0577	0
1.0578	0
1.0579	0
1.0580	0
1.0581	0
1.0582	0
1.0583	0
1.0584	0
1.0585	0
1.0586	0
1.0587	0
1.0588	0
1.0589	0
1.0590	0
1.0591	0
1.0592	0
1.0593	0
1.0594	0
1.0595	0
1.0596	0
1.0597	0
1.0598	0
1.0599	0
1.0600	0
1.0601	0
1.0602	0
1.0603	0
1.0604	0
1.0605	0
1.0606	0
1.0607	0
1.0608	0
1.0609	0
1.0610	0
1.0611	0
1.0612	0
1.0613	0
1.0614	0
1.0615	0
1.0616	0
1.0617	0
1.0618	0
1.0619	0
1.0620	0
1.0621	0
1.0622	0
1.0623	0
1.0624	0
1.0625	0
1.0626	0
1.0627	0
1.0628	0
1.0629	0
1.0630	0
1.0631	0
1.0632	0
1.0633	0
1.0634	0
1.0635	0
1.0636	0
1.0637	0
1.0638	0
1.0639	0
1.0640	0
1.0641	0
1.0642	0
1.0643	0
1.0644	0
1.0645	0
1.0646	0
1.0647	0
1.0648	0
1.0649	0
1.0650	0
1.0651	0
1.0652	0
1.0653	0
1.0654	0
1.0655	0
1.0656	0
1.0657	0
1.0658	0
1.0659	0
1.0660	0
1.0661	0
1.0662	0
1.0663	0
1.0664	0
1.0665	0
1.0666	0
1.0667	0
1.0668	0
1.0669	0
1.0670	0
1.0671	0
1.0672	0
1.0673	0
1.0674	0
1.0675	0
1.0676	0
1.0677	0
1.0678	0
1.0679	0
1.0680	0
1.0681	0
1.0682	0
1.0683	0
1.0684	0
1.0685	0
1.0686	0
1.0687	0
1.0688	0
1.0689	0
1.0690	0
1.0691	0
1.0692	0
1.0693	0
1.0694	0
1.0695	0
1.0696	0
1.0697	0
1.0698	0
1.0699	0
1.0700	0
1.0701	0
1.0702	0
1.0703	0
1.0704	0
1.0705	0
1.0706	0
1.0707	0
1.0708	0
1.0709	0
1.0710	0
1.0711	0
1.0712	0
1.0713	0
1.0714	0
1.0715	0
1.0716	0
1.0717	0
1.0718	0
1.0719	0
1.0720	0
1.0721	0
1.0722	0
1.0723	0
1.0724	0
1.0725	0
1.0726	0
1.0727	0
1.0728	0
1.0729	0
1.0730	0
1.0731	0
1.0732	0
1.0733	0
1.0734	0
1.0735	0
1.0736	0
1.0737	0
1.0738	0
1.0739	0
1.0740	0
1.0741	0
1.0742	0
1.0743	0
1.0744	0
1.0745	0
1.0746	0
1.0747	0
1.0748	0
1.0749	0
1.0750	0
1.0751	0
1.0752	0
1.0753	0
1.0754	0
1.0755	0
1.0756	0
1.0757	0
1.0758	0
1.0759	0
1.0760	0
1.0761	0
1.0762	0
1.0763	0
1.0764	0
1.0765	0
1.0766	0
1.0767	0
1.0768	0
1.0769	0
1.0770	0
1.0771	0
1.0772	0
1.0773	0
1.0774	0
1.0775	0
1.0776	0
1.0777	0
1.0778	0
1.0779	0
1.0780	0
1.0781	0
1.0782	0
1.0783	0
1.0784	0
1.0785	0
1.0786	0
1.0787	0
1.0788	0
1.0789	0
1.0790	0
1.0791	0
1.0792	0
1.0793	0
1.0794	0
1.0795	0
1.0796	0
1.0797	0
1.0798	0
1.0799	0
1.0800	0
1.0801	0
1.0802	0
1.0803	0
1.0804	0
1.0805	0
1.0806	0
1.0807	0
1.0808	0
1.0809	0
1.0810	0
1.0811	0
1.0812	0
1.0813	0
1.0814	0
1.0815	0
1.0816	0
1.0817	0
1.0818	0
1.0819	0
1.0820	0
1.0821	0
1.0822	0
1.0823	0
1.0824	0
1.0825	0
1.0826	0
1.0827	0
1.0828	0
1.0829	0
1.0830	0
1.0831	0
1.0832	0
1.0833	0
1.0834	0
1.0835	0
1.0836	0
1.0837	0
1.0838	0
1.0839	0
1.0840	0
1.0841	0
1.0842	0
1.0843	0
1.0844	0
1.0845	0
1.0846	0
1.0847	0
1.0848	0
1.0849	0
1.0850	0
1.0851	0
1.0852	0
1.0853	0
1.0854	0
1.0855	0
1.0856	0
1.0857	0
1.0858	0
1.0859	0
1.0860	0
1.0861	0
1.0862	0
1.0863	0
1.0864	0
1.0865	0
1.0866	0
1.0867	0
1.0868	0
1.0869	0
1.0870	0
1.0871	0
1.0872	0
1.0873	0
1.0874	0
1.0875	0
1.0876	0
1.0877	0
1.0878	0
1.0879	0
1.0880	0
1.0881	0
1.0882	0
1.0883	0
1.0884	0
1.0885	0
1.0886	0
1.0887	0
1.0888	0
1.0889	0
1.0890	0
1.0891	0
1.0892	0
1.0893	0
1.0894	0
1.0895	0
1.0896	0
1.0897	0
1.0898	0
1.0899	0
1.0900	0
1.0901	0
1.0902	0
1.0903	0
1.0904	0
1.0905	0
1.0906	0
1.0907	0
1.0908	0
1.0909	0
1.0910	0
1.0911	0
1.0912	0
1.0913	0
1.0914	0
1.0915	0
1.0916	0
1.0917	0
1.0918	0
1.0919	0
1.0920	0
1.0921	0
1.0922	0
1.0923	0
1.0924	0
1.0925	0
1.0926	0
1.0927	0
1.0928	0
1.0929	0
1.0930	0
1.0931	0
1.0932	0
1.0933	0
1.0934	0
1.0935	0
1.0936	0
1.0937	0
1.0938	0
1.0939	0
1.0940	0
1.0941	0
1.0942	0
1.0943	0
1.0944	0
1.0945	0
1.0946	0
1.0947	0
1.0948	0
1.0949	0
1.0950	0
1.0951	0
1.0952	0
1.0953	0
1.0954	0
1.0955	0
1.0956	0
1.0957	0
1.0958	0
1.0959	0
1.0960	0
1.0961	0
1.0962	0
1.0963	0
1.0964	0
1.0965	0
1.0966	0
1.0967	0
1.0968	0
1.0969	0
1.0970	0
1.0971	0
1.0972	0
1.0973	0
1.0974	0
1.0975	0
1.0976	0
1.0977	0
1.0978	0
1.0979	0
1.0980	0
1.0981	0
1.0982	0
1.0983	0
1.0984	0
1.0985	0
1.0986	0
1.0987	0
1.0988	0
1.0989	0
1.0990	0
1.0991	0
1.0992	0
1.0993	0
1.0994	0
1.0995	0
1.0996	0
1.0997	0
1.0998	0
1.0999	0
1.1000	0
1.1001	0
1.1002	0
1.1003	0
1.1004	0
1.1005	0
1.1006	0
1.1007	0
1.1008	0
1.1009	0
1.1010	0
1.1011	0
1.1012	0
1.1013	0
1.1014	0
1.1015	0
1.1016	0
1.1017	0
1.1018	0
1.1019	0
1.1020	0
1.1021	0
1.1022	0
1.1023	0
1.1024	0
1.1025	0
1.1026	0
1.1027	0
1.1028	0
1.1029	0
1.1030	0
1.1031	0
1.1032	0
1.1033	0
1.1034	0
1.1035	0
1.1036	0
1.1037	0
1.1038	0
1.1039	0
1.1040	0
1.1041	0
1.1042	0
1.1043	0
1.1044	0
1.1045	0
1.1046	0
1.1047	0
1.1048	0
1.1049	0
1.1050	0
1.1051	0
1.1052	0
1.1053	0
1.1054	0
1.1055	0
1.1056	0
1.1057	0
1.1058	0
1.1059	0
1.1060	0
1.1061	0
1.1062	0
1.1063	0
1.1064	0
1.1065	0
1.1066	0
1.1067	0
1.1068	0
1.1069	0
1.1070	0
1.1071	0
1.1072	0
1.1073	0
1.1074	0
1.1075	0
1.1076	0
1.1077	0
1.1078	0
1.1079	0
1.1080	0
1.1081	0
1.1082	0
1.1083	0
1.1084	0
1.1085	0
1.1086	0
1.1087	0
1.1088	0
1.1089	0
1.1090	0
1.1091	0
1.1092	0
1.1093	0
1.1094	0
1.1095	0
1.1096	0
1.1097	0
1.1098	0
1.1099	0
1.1100	0
1.1101	0
1.1102	0
1.1103	0
1.1104	0
1.1105	0
1.1106	0
1.1107	0
1.1108	0
1.1109	0
1.1110	0
1.1111	0
1.1112	0
1.1113	0
1.1114	0
1.1115	0
1.1116	0
1.1117	0
1.1118	0
1.1119	0
1.1120	0
1.1121	0
1.1122	0
1.1123	0
1.1124	0
1.1125	0
1.1126	0
1.1127	0
1.1128	0
1.1129	0
1.1130	0
1.1131	0
1.1132	0
1.1133	0
1.1134	0
1.1135	0
1.1136	0
1.1137	0
1.1138	0
1.1139	0
1.1140	0
1.1141	0
1.1142	0
1.1143	0
1.1144	0
1.1145	0
1.1146	0
1.1147	0
1.1148	0
1.1149	0
1.1150	0
1.1151	0
1.1152	0
1.1153	0
1.1154	0
1.1155	0
1.1156	0
1.1157	0
1.1158	0
1.1159	0
1.1160	0
1.1161	0
1.1162	0
1.1163	0
1.1164	0
1.1165	0
1.1166	0
1.1167	0
1.1168	0
1.1169	0
1.1170	0
1.1171	0
1.1172	0
1.1173	0
1.1174	0
1.1175	0
1.1176	0
1.1177	0
1.1178	0
1.1179	0
1.1180	0
1.1181	0
1.1182	0
1.1183	0
1.1184	0
1.1185	0
1.1186	0
1.1187	0
1.1188	0
1.1189	0
1.1190	0
1.1191	0
1.1192	0
1.1193	0
1.1194	0
1.1195	0
1.1196	0
1.1197	0
1.1198	0
1.1199	0
1.1200	0
1.1201	0
1.1202	0
1.1203	0
1.1204	0
1.1205	0
1.1206	0
1.1207	0
1.1208	0
1.1209	0
1.1210	0
1.1211	0
1.1212	0
1.1213	0
1.1214	0
1.1215	0
1.1216	0
1.1217	0
1.1218	0
1.1219	0
1.1220	0
1.1221	0
1.1222	0
1.1223	0
1.1224	0
1.1225	0
1.1226	0
1.1227	0
1.1228	0
1.1229	0
1.1230	0
1.1231	0
1.1232	0
1.1233	0
1.1234	0
1.1235	0
1.1236	0
1.1237	0
1.1238	0
1.1239	0
1.1240	0
1.1241	0
1.1242	0
1.1243	0
1.1244	0
1.1245	0
1.1246	0
1.1247	0
1.1248	0
1.1249	0
1.1250	0
1.1251	0
1.1252	0
1.1253	0
1.1254	0
1.1255	0
1.1256	0
1.1257	0
1.1258	0
1.1259	0
1.1260	0
1.1261	0
1.1262	0
1.1263	0
1.1264	0
1.1265	0
1.1266	0
1.1267	0
1.1268	0
1.1269	0
1.1270	0
1.1271	0
1.1272	0
1.1273	0
1.1274	0
1.1275	0
1.1276	0
1.1277	0
1.1278	0
1.1279	0
1.1280	0
1.1281	0
1.1282	0
1.1283	0
1.1284	0
1.1285	0
1.1286	0
1.1287	0
1.1288	0
1.1289	0
1.1290	0
1.1291	0
1.1292	0
1.1293	0
1.1294	0
1.1295	0
1.1296	0
1.1297	0
1.1298	0
1.1299	0
1.1300	0
1.1301	0
1.1302	0
1.1303	0
1.1304	0
1.1305	0
1.1306	0
1.1307	0
1.1308	0
1.1309	0
1.1310	0
1.1311	0
1.1312	0
1.1313	0
1.1314	0
1.1315	0
1.1316	0
1.1317	0
1.1318	0
1.1319	0
1.1320	0
1.1321	0
1.1322	0
1.1323	0
1.1324	0
1.1325	0
1.1326	0
1.1327	0
1.1328	0
1.1329	0
1.1330	0
1.1331	0
1.1332	0
1.1333	0
1.1334	0
1.1335	0
1.1336	0
1.1337	0
1.1338	0
1.1339	0
1.1340	0
1.1341	0
1.1342	0
1.1343	0
1.1344	0
1.1345	0
1.1346	0
1.1347	0
1.1348	0
1.1349	0
1.1350	0
1.1351	0
1.1352	0
1.1353	0
1.1354	0
1.1355	0
1.1356	0
1.1357	0
1.1358	0
1.1359	0
1.1360	0
1.1361	0
1.1362	0
1.1363	0
1.1364	0
1.1365	0
1.1366	0
1.1367	0
1.1368	0
1.1369	0
1.1370	0
1.1371	0
1.1372	0
1.1373	0
1.1374	0
1.1375	0
1.1376	0
1.1377	0
1.1378	0
1.1379	0
1.1380	0
1.1381	0
1.1382	0
1.1383	0
1.1384	0
1.1385	0
1.1386	0
1.1387	0
1.1388	0
1.1389	0
1.1390	0
1.1391	0
1.1392	0
1.1393	0
1.1394	0
1.1395	0
1.1396	0
1.1397	0
1.1398	0
1.1399	0
1.1400	0
1.1401	0
1.1402	0
1.1403	0
1.1404	0
1.1405	0
1.1406	0
1.1407	0
1.1408	0
1.1409	0
1.1410	0
1.1411	0
1.1412	0
1.1413	0
1.1414	0
1.1415	0
1.1416	0
1.1417	0
1.1418	0
1.1419	0
1.1420	0
1.1421	0
1.1422	0
1.1423	0
1.1424	0
1.1425	0
1.1426	0
1.1427	0
1.1428	0
1.1429	0
1.1430	0
1.1431	0
1.1432	0
1.1433	0
1.1434	0
1.1435	0
1.1436	0
1.1437	0
1.1438	0
1.1439	0
1.1440	0
1.1441	0
1.1442	0
1.1443	0
1.1444	0
1.1445	0
1.1446	0
1.1447	0
1.1448	0
1.1449	0
1.1450	0
1.1451	0
1.1452	0
1.1453	0
1.1454	0
1.1455	0
1.1456	0
1.1457	0
1.1458	0
1.1459	0
1.1460	0
1.1461	0
1.1462	0
1.1463	0
1.1464	0
1.1465	0
1.1466	0
1.1467	0
1.1468	0
1.1469	0
1.1470	0
1.1471	0
1.1472	0
1.1473	0
1.1474	0
1.1475	0
1.1476	0
1.1477	0
1.1478	0
1.1479	0
1.1480	0
1.1481	0
1.1482	0
1.1483	0
1.1484	0
1.1485	0
1.1486	0
1.1487	0
1.1488	0
1.1489	0
1.1490	0
1.1491	0
1.1492	0
1.1493	0
1.1494	0
1.1495	0
1.1496	0
1.1497	0
1.1498	0
1.1499	0
1.1500	0
1.1501	0
1.1502	0
1.1503	0
1.1504	0
1.1505	0
1.1506	0
1.1507	0
1.1508	0
1.1509	0
1.1510	0
1.1511	0
1.1512	0
1.1513	0
1.1514	0
1.1515	0
1.1516	0
1.1517	0
1.1518	4
1.1519	0


==> data/time_diffs.dat <==
diff
2.842
0.239
0.239
6.177
4.7195
5.756
2.4975
2.019
-0.5175
1.0325
0.9605
1.2105
1.6215
0.0885
3.2275
2.0255
-3.5
0.4075
3.515
0.7065
1.663
-0.1125
2.9175
2.865
1.1565
0.533
2.1335
0.1435
0.283
2.4205
-0.1415
2.8975
2.2035
1.1
3.2685
1.731
3.5245
5.5945
4.897
3.419
3.824
3.8555
1.136
1.6535
3.4885
5.275
-0.233
0.761
0.509
-0.5505
-0.5095
-1.813
3.2155
7.0925
2.485
1.6825
1.1015
1.686
1.3775
5.536
-3.468
-1.573
1.8655
2.411
-1.242
0.569
-0.991
4.2085
3.6135
-2.751
1.5935
0.87
2.4435
-0.7995
0.3705
-0.884
-0.3945
0.9395
0.4175
0.125
0.66
1.0155
2.986
1.708
2.874
0.6915
4.1785
0.6105
0.554
1.237
1.1255
4.232
4.351
1.4065
2.7235
2.34
-1.913
0.225
-3.3505
0.402
2.1995
0.4845
-0.0005
0.196
0.5715
0.2125
2.748
3.83
1.6695
0.205
3.038
0.403
1.4005
-0.122
-0.1325
0.212
5.16
0.2405
1.286
0.897
0.589
0.956
-0.4695
1.586
-3.9915
5.8815
1.6705
4.571
1.243
2.842
3.29
2.6255
1.9715
0.332
6.662
0.5835
1.932
2.5585
1.4375
1.458
3.051
1.0775
-0.4735
0.2485
1.486
1.3265
-0.4185
0.7925
1.579
3.7055
2.082
2.1805
1.9565
0.0625
0.629
1.321
2.7265
1.6145
0.185
0.3145
-0.3685
-0.9365
-2.174
0.364
0.0515
0.0635
1.268
-0.075
-1.8055
-1.0745
-1.4845
-1.274
-0.2785
-2.0735
-3.035
-0.1195
-0.009
-0.05
0.84
0.121
1.6765
0.3655
-0.3495
2.3435
-0.5355
-2.2115
0.457
-0.058
1.0035
-1.129
0.045
0.6015
-1.074
6.8435
6.253
-0.231
-0.4205
-0.753
-0.674
0.7945
0.377
0.411
0.1065
-2.7065
-1.5335
0.4695
1.343
0.1235
1.511
1.545
0.5275
-6.281
-3.7105
2.749
1.491
0.5445
3.5645
-0.7905
-1.3685
-8.0775
3.1355
5.1445
7.0935
-1.247
-0.5835
-1.2005
-2.163
-0.101
0.344
-4.8455
1.1045
1.1425
-1.833
3.6595
6.068
3.0725
-0.315
-0.888
1.906
-1.381
-2.1335
2.836
-1.913
2.144
-0.017
0.043
-2.448
0.642
1.303
0.523
-9.1925
2.0155
-5.138
-0.1535
0.746
2.423
-2.23
-1.136
-2.2825
-0.248
3.6075
-0.8225
1.272
-1.2565
-2.5825
7.1995
0.1655
-0.835
-0.3785
0.126
1.7465
4.3765
0.87
1.6495
2.0975
-0.0335
-0.4965
-0.627
0.177
-0.1215
-0.133
-0.644
-1.1355
-0.371
1.1915
-1.185
2.4575
2.334
-6.087
1.1725
-2.2375
0.4905
0.4055
-0.796
-0.279
0.114
-0.346
-2.3475
-1.425
0.978
-0.561
0.7795
0.063
0.543
4.7065
-0.9145
7.1855
-0.938
1.7775
1.4095
3.067
-3.0055
-0.1565
0.629
0.5755
-0.304
0.0285
0.6525
0.0905
-0.096
2.888
-0.85
0.565
-7.6715
-0.1395
2.083
-0.7595
3.0085
5.435
-0.1455
-1.775
-2.7315
0.8065
-0.331
-0.3385
0.126
-0.9785
-0.1505
-0.947
0.483
-1.179
-2.212
-2.5845
-2.586
-0.958
0.441
-8.8365
-2.214
-1.3145
0.705
1.823
-0.1225
-4.7835
-1.384
-2.2275
-4.086
-0.2955
1.307
1.4175
0.524
0.0355
-0.412
0.1015
3.645
0.831
1.9945
2.5725
-2.777
-0.2725
1.07
-0.0095
1.0645
-0.256
-0.6925
1.538
-1.4925
3.931
2.98
5.324
1.3045
1.85
1.707
2.73
2.4225
-0.157
0.644
2.7255
5.546
-0.2635
1.8675
-0.1725
1.395
1.511
1.4775
3.4915
1.326
1.5545
2.197
0.762
-0.049
-0.644
0.261
0.887
6.623
1.0635
4.431
0.724
2.6995
-2.6685
-1.0285
-2.5425
0.686
-20.257
1.3735
6.874
1.1345
-0.646
4.2025
0.7985
-1.899
3.2045
0.3545
0.2025
2.045
2.944
-0.397
-0.875
0.7515
3.3005
-0.441
1.2895
2.8875
4.787
3.99
2.435
1.7475
2.138
1.256
0.6955
-2.479
7.779
0.7285
1.5725
1.691
3.1705
2.3215
2.501
1.2135
-0.76
-0.3295
-0.1105
0.89
1.154
1.93
-0.7905
-0.658
-2.5365
-3.5975
-2.6475
4.5735
4.7185
-2.9145
-1.0155
-1.303
1.7035
2.51
2.0745
-0.349
3.0665
8.172
8.798
-0.3975
-0.5155
1.5005
-0.3155
-0.198
3.5865
3.3145
12.614
2.068
-1.519
0.2425
0.3395
0.247
-0.204
0.1495
0.6215
-0.1075
-1.362
4.258
2.8275
2.412
0.542
-0.0435
2.16
-1.368
-0.1185
7.223
1.8835
6.6155
1.581
0.071
-1.055
0.309
-0.079
2.422
1.003
0.6125
0.4695
1.0155
4.2455
3.0875
1.4395
0.108
0.5965
-1.3995
-13.2825
2.076
0.207
1.4235
0.3755
2.635
-0.544
0.8265
1.8945
0.873
-1.573
-1.2285
0.64
1.9145
1.3245
0.3385
1.469
0.615
-0.29
2.7575
-11.8475
3.888
0.5785
2.0425
1.068
2.5045
-1.906
0.4825
-0.912
0.8245
1.6145
1.317
0.031
-0.505
3.121
1.6225
1.7025
2.838
2.85
6.5055
0.4905
-0.618
-0.243
2.925
0.6435
3.4465
2.649
2.143
1.2585
1.4055
2.931
-0.549
2.4425
0.706
2.4845
-0.0155
2.1785
0.986
0.746
3.556
3.3055
9.0675
1.878
2.0615
12.415
1.374
1.277
6.604
2.3615
3.9535
0.74
10.92
1.7985
1.6625
-35.9575
2.4065
0.39
1.2745
13.0625
1.576
-1.23
1.5555
1.1685
-1.1995
-1.95
-2.1365
4.483
2.2285
-2.6225
1.4105
1.16
0.658
0.563
-0.1495
-0.018
0.1105
-0.882
1.3085
0.37
0.542
1.6545
0.8505
0.604
0.8305
-0.235
-0.992
0.5
3.1455
0.582
-0.331
-0.848
1.591
0.527
1.6745
1.026
0.62
1.4735
-3.3125
-0.854
-0.467
0.1695
0.961
-0.2015
-0.813
0.1945
2.3395
2.468
-0.7995
-0.4015
0.741
-0.0745
-0.6855
-1.3135
-1.754
3.8235
2.2385
0.312
2.351
0.9315
1.0125
1.1915
-0.016
1.527
0.761
2.077
3.8655
0.678
-18.822
0.854
-0.1895
-0.2075
1.0915
9.2
2.9425
4.043
-0.238
2.0675
0.7625
-0.7895
-0.746
0.585
0.46
3.904
3.895
1.6335
-0.297
2.5185
-0.96
2.722
-0.7165
-3.381
4.5165
-0.926
0.8995
1.335
2.276
-0.726
7.48
2.653
1.1775
2.8315
-0.114
-3.19
-2.945
-3.7415
-2.9455
-2.9715
-2.4705
2.614
3.7605
3.3775
2.049
1.8595
0.856
0.08
1.439
0.595
0.395
4.2755
-0.351
1.153
0.392
3.215
-3.4305
-0.5495
4.319
-0.5705
0.4175
-0.946
-1.0895
-0.8485
-0.8585
-2.084
0.434
-1.3455
0.5515
1.6095
-1.302
-3.7215
1.1655
2.997
-1.2715
-1.348
0.943
0.73
2.957
2.6
3.658
4.045
10.272
1.913
3.0675
9.5575
-0.2935
-6.405
0.617
0.401
0.278
-4.1975
2.416
6.4165
4.087
9.3885
4.15
0.416
1.585
1.0245
0.2805
4.0555
0.659
-0.901
-0.4535
2.275
2.5875
2.669
2.8245
6.587
4.574
-1.725
0.701
-4.1515
4.2145
-4.7175
4.5915
3.0275
2.6855
0.9355
0.989
-4.244
1.0255
2.446
3.581
3.8445
0.6685
0.428
1.896
4.966
-0.1395
1.5655
5.3515
1.6415
2.5225
2.043
1.1245
-0.1575
3.043
1.354
2.1295
1.852
3.82
0.4275
3.0575
3.6475
0.783
2.2875
2.2275
1.96
3.086
0.181
-0.0215
3.6755
0.9205
-1.4485
-1.377
2.275
0.34
-1.231
-1.392
-1.1045
-1.189
2.5895
1.1485
0.2225
8.2955
2.113
3.2225
1.891
2.418
2.0585
1.3845
1.0635
0.155
-1.6415
-0.5535
-0.3725
1.8135
2.134
1.297
1.8035
3.5465
-0.5765
0.798
1.976
-0.682
5.0235
4.425
2.0025
-1.874
-1.3
0.6365
3.5195
-1.0695
-1.814
-0.195
-0.638
0.4315
-0.4305
0.8135
2.7055
-1.3895
0.9445
4.1645
1.3705
0.257
-0.143
7.326
7.6805
3.461
0.9325
1.626
11.1535
-3.5035
0.7365
2.465
-3.5525
2.309
1.6065
3.202
2.3145
4.1375
6.6735
-0.331
-1.4235
5.7205
-1.624
-1.1275
0.436
-0.7525
-0.435
-0.357
2.0505
4.4065
2.213
0.9395
-0.0705
-1.5135
-0.955
4.4355
15.6715
1.8135
0.3465
-10.2305
0.697
2.1695
-0.835
0.2185
1.0855
3.9425
0.0155
1.9925
0.8865
-2.064
0.248
-4.7185
-1.648
-0.012
2.0565
0.535
4.445
2.098
1.23
0.685
-0.5335
1.0975
-0.688
2.744
-1.8725
-0.2195
7.914
4.4545
-0.399
0.088
1.2365
2.3855
2.757
-0.717
-0.5695
2.794
1.4045
2.4775
3.2375
4.8995
2.1465
1.9705
1.8865
0.144
-3.1295
-2.443
0.6615
-1.5175
0.4375
0.9595
-1.5795
-0.5815
1.26
3.0025
2.364
0.824
1.1185
1.0195
0.443
2.079
0.8375
-0.0565
0.6155
-0.4265
-2.1165
0.9255
-3.42
-1.961
1.08
0.8625
1.593
-0.884
1.263
-0.53
3.303
4.4405
1.408
3.491
1.745
0.3645
1.7465
1.818
-0.8845
-2.8805
0.474
1.641
2.436
1.8895
4.4785
1.849
5.1605
2.6395
0.2715
3.5
0.3365
1.275
0.8915
-3.163
-1.496
0.378
4.705
5.5075
3.546
-0.185
0.2805
0.318
-0.4305
-1.1415
-0.23
-0.8345
2.043
9.282
0.136
-0.012
2.6895
3.0235
1.7855
0.564
1.055
2.3725
4.638
4.0735
-0.348
2.1085
3.3385
0.773
-0.1345
1.5445
-2.6035
2.8075
8.3335
5.956
2.508
0.1025
4.5975
0.8285
1.6455
-0.928
1.048
1.6155
-2.564
2.1805
3.3545
4.2645
3.47
0.248
3.464
6.0975
2.2205
5.624
1.2695
12.421
0.3305
0.5205
-0.046
0.1625
-3.3815
3.117
2.4095
2.44
3.488
1.776
1.437
3.798
7.4265
5.2165
0.2565
2.6
2.2
3.3605
1.5075
-1.0715
1.49
-0.235
1.941
1.5675
1.6655
1.999
-0.749
-0.6835
-0.3345
2.553
1.8935
3.5595
5.0075
0.445
0.36
-4.6925
-1.937
-1.225
2.969
3.177
-0.0555
-2.8155
2.5025
2.028
2.662
2.206
1.25
0.605
1.807
1.5775
3.84
4.315
1.7875
-1.365
2.0765
3.4605
1.2855
-2.388
0.1795
-0.608
2.614
-0.1895
-0.483
-2.2865
1.2385
-0.147
0.708
3.589
0.669
-2.23
-0.9085
3.1465
1.238
-0.1395
-4.5975
-5.0335
-2.2205
0.965
-0.18
3.0415
2.0505
3.2475
0.7675
3.7995
4.5525
1.656
5.9935
0.269
2.9255
8.331
11.3965
-0.182
8.313
2.325
2.6995
3.6905
3.3175
5.002
3.911
3.998
1.232
1.56
-0.3035
1.693
2.5255
4.151
-0.5285
1.0175
1.406
3.649
0.4055
-0.2045
-2.057
0.1535
6.2565
0.8155
1.647
3.2955
-0.4605
-2.6405
-0.97
1.773
2.348
2.309
1.4485
0.6805
2.377
1.788
-0.722
-0.122
0.658
1.9045
4.7235
-0.8575
-0.3375
6.4555
3.2835
3.245
-0.2605
3.322
-0.281
0.595
1.395
1.1385
1.6535
2.7795
-0.2665
0.06
3.98
2.968
4.8405
5.085
5.9485
0.6305
2.4525
8.9755
-3.1135
4.107
0.8325
3.009
0.107
0.3055
2.503
3.555
1.697
1.978
0.769
-2.9245
-1.6665
8.392
0.653
-0.36
2.218
-2.649
-0.6265
-1.4335
-5.1525
-1.224
-6.358
-3.94
2.342
4.261
4.162
4.5775
0.502
3.3815
-0.7125
-1.244
0.746
0.1585
1.428
-0.7325
1.0225
2.359
5.3155
1.1195
-0.518
2.0175
21.11
-1.597
5.259
1.5105
0.6705
3.259
0.6825
1.4045
4.346
0.7845
3.195
2.7765
1.3735
2.1715
0.4975
1.144
7.192
1.7555
0.239
-2.937
-0.5065
3.815
0.5395
-1.4095
-1.6905
-1.277
-1.41
0.411
-1.7885
-0.7055
-0.083
0.1055
-2.063
-2.2195
-2.636
-1.893
2.255
0.538
0.4475
0.3045
-0.928
3.2255
-1.0975
0.734
1.2335
0.3325
1.118
0.3695
0.491
0.848
0.9065
1.646
1.9175
0.7665
0.2965
0.464
1.3785
1.9545
0.4075
0.462
0.5645
1.558
0.642
0.4325
1.365
0.062
0.238
-1.368
1.3825
-1.8245
4.8955
-1.423
-1.6175
-0.312
0.286
1.288
1.4675
4.5445
8.4605
-1.846
-0.6225
3.41
-0.222
-0.933
-0.163
0.883
-0.872
0.3
3.121
1.0345
2.837
-1.405
0.361
0.031
1.9395
2.005
0.169
-0.0865
-0.0245
0.709
-0.084
-2.316
0.3815
-2.7875
-1.092
-0.2995
-0.326
1.2625
0.765
0.461
-0.1615
2.574
1.3775
0.98
-0.1265
0.038
-0.6135
0.0815
-0.213
-1.522
-0.117
-8.2555
-8.3075
-2.244
0.611
-0.935
-1.9895
1.0805
0.3385
-0.521
-2.982
0.886
0.056
-0.271
1.211
-0.5795
0.1625
-1.8275
1.627
1.9675
-0.7465
-1.131
-1.17
1.7815
-0.5255
1.533
-0.932
-0.376
1.644
-2.116
0.2015
2.133
0.633
2.471
-0.2855
-0.558
4.651
0.3215
0.4185
1.0275
-0.8625
-0.5755
1.0055
0.2625
0.5325
-0.0345
2.335
-0.572
1.1255
0.214
-0.929
-0.383
2.876
-0.4035
0.4645
-0.1605
3.1295
-2.4975
0.446
-0.831
3.025
0.0935
4.717
0.867
-1.2795
-0.5895
-0.997
-2.3525
-0.455
-0.584
2.2405
-0.686
-1.208
-2.9515
1.1955
-2.7315
-1.6665
-2.0555
-2.609
0.63
-0.191
1.056
1.8245
-0.176
-1.071
10.044
3.068
2.605
-0.671
-2.206
0.381
-1.3255
1.475
0.2355
2.207
-0.7925
-0.829
1.5815
-0.823
-32.768
4.8565
4.016
2.5165
1.2205
0.9295
-0.578
0.386
2.1775
-1.5275
1.0165
1.0055
1.1905
4.869
7.1185
-1.2875
0.4415
1.763
0.5695
5.47
0.4175
1.9175
-0.712
-1.734
-0.5535
4.1105
-3.1595
6.806
4.227
2.787
-1.3275
0.1415
-1.579
1.6915
-0.768
1.378
3.287
-0.7055
0.1065
1.4815
0.0915
0.941
4.486
8.4785
0.1805
-7.956
-1.263
3.319
-0.432
1.2905
1.988
3.3705
0.3035
0.123
1.4515
1.434
-1.4565
0.791
-0.14
2.318
0.4555
-0.247
-0.4755
-1.1475
-0.5355
1.5795
4.7605
-0.7425
-0.653
0.8625
0.565
1.5
0.435
0.22
2.1195
1.6105
-1.7595
-0.723
-0.42
0.369
3.819
3.22
1.9265
1.432
1.979
0.2105
-1.3905
0.615
2.1265
0.086
2.631
-0.8665
0.129
0.654
-0.2945
-0.733
1.93
0.189
2.0205
0.825
1.596
-0.655
2.2545
0.327
-1.14
-0.0335
0.0505
2.3315
1.181
-0.357
1.0385
1.216
-0.69
4.7675
1.5695
1.071
0.5175
1.444
-1.9865
0.0505
3.7845
2.9575
6.8175
0.956
0.582
3.831
-0.585
2.0865
4.2255
1.3435
0.666
-0.089
1.669
0.1435
0.8045
0.6405
-1.9735
-1.754
-1.018
1.0075
1.2305
-0.1445
-0.351
2.9585
0.5395
0.806
0.8805
0.3245
-1.51
2.4665
1.6785
0.479
2.4025
2.8545
2.5425
1.5955
0.1235
0.9585
0.959
1.033
1.4335
0.674
-1.2995
0.7515
2.4015
1.6785
-1.739
-3.7155
-0.0085
-0.774
0.401
-0.5285
2.807
-0.26
0.4055
-0.4525
3.908
0.9815
2.4225
-0.8775
1.1055
-2.2165
4.0855
0.597
0.3845
3.3295
-2.863
-0.211
2.4975
0.591
1.5435
3.709
0.245
3.543
1.757
-0.3375
1.605
3.229
-1.3675
0.941
-0.492
-2.445
3.322
0.6895
0.1225
1.3075
4.7875
1.9155
0.719
0.4525
1.8515
-0.247
-0.584
0.723
0.2655
1.054
1.277
1.488
1.166
1.354
0.512
-1.2465
1.4765
3.1235
-0.045
-0.239
4.4725
-0.754
-5.7955
0.8815
-0.3375
1.229
-0.616
-1.7965
-1.024
-0.223
2.2185
2.6415
2.9745
4.8655
8.0245
0.01
-1.3535
-0.369
0.33
0.7095
-1.9475
0.803
0.3945
-0.6005
0.589
-2.133
1.708
0.026
-1.0485
0.786
4.4405
0.057
-0.217
0.669
3.0025
-1.404
2.0355
4.415
0.852
1.731
0.825
-0.281
-1.0075
4.223
3.0675
-0.078
-1.186
-0.6515
0.0295
-0.6565
-0.1815
1.515
0.419
3.254
-0.439
-2.0945
-1.0875
-0.463
4.3085
-5.348
0.6075
0.2785
0.418
-0.1385
0.3795
-0.78
-0.632
-1.476
-0.755
-0.3175
0.387
1.6875
-0.1435
2.583
1.2875
0.6145
-1.192
-0.525
-0.5325
0.482
1.182
-1.5615
-0.8385
-0.433
0.079
0.3675
-0.183
-0.5315
-3.024
-0.9675
1.9325
1.138
-0.2195
0.0965
-2.673
-0.224
-2.3845
-1.038
-2.554
-0.1245
-1.907
-1.88
-2.7195
-0.094
1.6555
1.025
4.776
2.004
2.7005
-0.0985
-0.229
2.499
1.749
-0.5425
0.745
-0.188
-1.173
-3.3365
-1.115
0.4695
1.1965
-1.3445
0.169
-2.5995
0.1825
2.619
0.7445
-1.7275
0.763
-1.521
-0.1145
-1.0355
0.409
0.718
-0.131
1.9445
0.545
-3.143
-1.74
-0.8265
3.2985
-1.8785
-2.047
1.906
-0.024
-2.4725
1.515
20.9905
0.0055
0.777
1.9695
1.144
-0.2895
1.2845
0.9935
-1.4585
-0.459
0.1545
-0.2965
-0.314
2.0205
3.4645
-1.224
0.862
1.9565
1.9155
-0.2185
-0.551
0.877
-0.3095
0.816
3.621
0.5915
0.1965
-0.11
0.634
2.694
-0.822
0.5995
4.1445
2.272
4.0595
-1.024
-0.8195
-5.5215
0.921
-0.1175
-1.153
0.6815
0.721
1.855
-2.492
-2.8875
-2.5595
-1.6355
-0.669
-0.406
0.2175
-0.164
-0.624
-0.8905
-0.3925
0.904
-0.863
-0.636
4.3665
0.602
0.1915
-1.0655
-1.867
1.5285
-1.4035
-0.4405
1.1215
0.782
-0.105
1.629
-0.056
-1.1385
0.193
1.6
0.9565
3.9795
-0.61
1.7185
-0.8315
2.366
1.15
-0.148
-0.2715
1.2915
2.1695
3.4165
-1.614
-1.303
-0.0735
-0.5835
1.176
-1.0075
-0.683
-0.4365
1.232
3.6405
1.8775
0.401
-0.213
0.8235
0.9495
2.056
0.4335
0.3315
1.6195
1.5995
1.2165
3.24
-1.331
0.5455
2.136
1.413
2.0055
-0.4025
1.723
0.405
2.3015
-1.2915
0.9205
-0.4475
-0.341
-0.089
-2.391
-0.544
-0.719
0.246
-0.6345
-0.6495
0.12
-1.8535
-0.1235
0.5275
1.385
0.819
-3.0115
0.997
-2.236
1.1275
1.052
-0.497
0.9325
-0.882
0.144
2.718
2.4025
0.3015
0.9165
0.4945
-2.306
-1.315
-0.275
0.1205
-0.209
-0.094
0.4935
1.875
1.988
1.0035
1.75
-0.3675
-0.851
-1.4755
3.475
4.1625
-0.0765
0.8555
-4.516
-0.59
-0.737
-0.238
1.7715
-3.032
0.967
-0.9965
2.367
-8.0115
-7.2415
-1.947
-1.1785
1.8785
3.71
0.5845
5.898
-1.9415
-0.9345
-11.094
1.3245
-2.3415
-2.8365
2.061
1.635
0.297
2.464
-1.3135
1.185
1.366
0.0155
0.3355
-14.2495
-0.0635
3.035
-3.5555
1.179
-0.2235
0.346
0.4815
1.575
-5.0465
-17.103
-0.548
1.0945
-0.924
0.2295
-2.182
-0.9555
-0.5305
3.179
1.2425
-0.601
-1.0715
0.9595
0.237
-0.773
1.7005
-0.167
-0.4335
-0.438
-2.3135
-33.223
10.136
0.443
0.184
3.096
0.828
0.1075
1.104
-1.355
0.3285
2.375
0.9615
-0.3795
-0.918
-0.853
0.9685
-1.6785
0.9555
-2.285
-13.894
0.5085
-1.488
-8.0265
-3.131
-0.495
-0.0965
1.623
1.214
-8.745
1.497
-1.0565
0.7985
0.162
2.7235
0.759
0.707
-0.5145
-1.039
0.3965
0.5915
0.354
1.8765
2.0725
0.086
-4.7885
-2.083
-0.401
1.2175
1.2445
0.709
1.3995
-0.764
4.5405
3.5585
-0.7295
3.421
-0.249
0.447
8.433
3.0545
1.78
-0.221
0.366
1.4095
-0.651
2.552
-0.153
-0.183
-0.8225
0.032
1.198
3.312
-0.1755
2.8045
0.7145
2.3555
5.64
-0.5895
0.0385
0.689
0.535
-5.989
0.952
1.1755
0.8125
-1.893
1.92
-0.5045
0.9135
2.732
1.9065
-0.2065
-0.0345
2.7065
7.572
0.383
0.3745
1.072
0.269
0.034
3.1945
-1.0985
0.563
-0.8325
0.0805
0.12
-0.4
0.577
4.9965
-0.497
0.129
0.251
3.2115
-0.6185
0.1665
0.7905
1.452
2.726
-0.8635
-0.705
-0.659
-0.331
-2.5235
0.8455
0.09
1.745
-1.8255
0.287
-0.2365
2.7605
1.6355
-1.895
0.9405
3.733
8.501
2.336
0.9095
1.678
0.4025
0.941
2.729
0.526
-0.218
3.954
-0.6905
-0.4465
1.297
1.3205
0.357
-0.055
0.4845
1.315
0.1005
0.144
-0.7135
2.7845
-1.6295
1.544
1.1475
-0.2585
-0.573
-0.6495
1.202
0.3285
0.313
6.861
-0.2265
0.905
5.169
1.2815
-1.362
1.9525
0.2825
0.2375
2.0505
1.3195
1.7745
-0.352
3.022
-12.6315
1.859
1.167
-0.3165
0.6905
-0.2555
0.205
2.8165
-0.745
-8.003
-0.7895
2.43
-3.6155
-0.0625
-13.709
-0.1315
0.4045
1.497
0.456
0.47
0.2165
-3.361
0.0805
0.004
1.43
1.1925
1.12
1.204
-1.397
0.6785
-0.2565
-3.0725
-0.312
-0.094
-1.536
-2.0325
-2.7265
0.344
-1.9955
-4.0405
1.685
0.388
-1.286
-0.5885
-4.506
-1.548
-0.8965
-1.6875
2.988
-1.8935
0.2945
1.702
-0.193
1.089
-0.773
0.5835
0.217
1.2705
0.187
-1.702
-0.1405
1.604
1.922
1.7425
-0.407
0.052
3.904
1.048
0.7355
0.5425
0.3105
2.719
0.6885
0.5585
-0.3785
-1.911
0.17
-0.939
-1.568
-2.3615
0.219
0.926
-1.158
-1.963
1.053
-0.015
-3.488
1.1565
2.2845
-0.5615
0.343
-0.0405
0.218
13.146

